On the emergence of criticality for inhalation-driven particle deposition in the anatomical upper airway

Inhalation directs air through a defined pathway, initiating from nostrils, moving through the main nasal cavity, past the pharynx and trachea, and culminating in the lungs. Inhaled particles, of a range of sizes, are ferried by this incoming air but are filtered and trapped by upper airway structures to protect the delicate lower respiratory system. From an energetics perspective, the airflow physics along this convoluted tract is characterized by turbulence. The system approaches a critical stationary state over the time scales during which particles enter the airway and deposit. This stasis can be conjectured to correspond with the emergence of criticality in the complex flow domain. For such systemic criticality (i.e., sensitivity to perturbations), inhaled particle deposition impacted by the surrounding flow processes can act as signature avalanche-like events. Based on the principles of organized criticality, we have explored the emergence of power law trends in particle deposition levels at the nasopharynx, a key initial infection site for airborne pathogens. These trends are derived from numerical data from five anatomic airway geometries for 15-85 L/min inhalation rates, modeled using high-fidelity Large Eddy Simulations.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

